Inferred timescales for common envelope ejection using wide astrometric companions

Evolution of close binaries often proceeds through the common envelope stage. The physics of the envelope ejection (CEE) is not yet understood, and several mechanisms were suggested to be involved. These could give rise to different timescales for the CEE mass-loss. In order to probe the CEE-timescales we study wide companions to post-CE binaries. Faster mass-loss timescales give rise to higher disruption rates of wide binaries and result in larger average separations. We make use of data from Gaia DR2 to search for ultra-wide companions (projected separations $10^3$-$2\times 10^5$ a.u. and $M_2 > 0.4$ M$_\odot$) to several types of post-CEE systems, including sdBs, white-dwarf post-common binaries, and cataclysmic variables. We find a (wide-orbit) multiplicity fraction of $1.4\pm 0.2$ per cent for sdBs to be compared with a multiplicity fraction of $5.0\pm 0.2$ per cent for late-B/A/F stars which are possible sdB progenitors. The distribution of projected separations of ultra-wide pairs to main sequence stars and sdBs differs significantly and is compatible with prompt mass loss (upper limit on common envelope ejection timescale of $10^2$ years). The smaller statistics of ultra-wide companions to cataclysmic variables and post-CEE binaries provide weaker constraints. Nevertheless, the survival rate of ultra-wide pairs to the cataclysmic variables suggest much longer, $\sim10^4$ years timescales for the CEE in these systems, possibly suggesting non-dynamical CEE in this regime.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
